Design of a Standard-Compliant Real-Time Neural Receiver for 5G NR

We detail the steps required to deploy a multi-user multiple-input multiple-output (MU-MIMO) neural receiver (NRX) in an actual cellular communication system. This raises several exciting research challenges, including the need for real-time inference and compatibility with the 5G NR standard. As the network configuration in a practical setup can change dynamically within milliseconds, we propose an adaptive NRX architecture capable of supporting dynamic modulation and coding scheme (MCS) configurations without the need for any re-training and without additional inference cost. We optimize the latency of the neural network (NN) architecture to achieve inference times of less than 1ms on an NVIDIA A100 GPU using the TensorRT inference library. These latency constraints effectively limit the size of the NN and we quantify the resulting signal-to-noise ratio (SNR) degradation as less than 0.7 dB when compared to a preliminary non-real-time NRX architecture. Finally, we explore the potential for site-specific adaptation of the receiver by investigating the required size of the training dataset and the number of fine-tuning iterations to optimize the NRX for specific radio environments using a ray tracing-based channel model. The resulting NRX is ready for deployment in a real-time 5G NR system and the source code including the TensorRT experiments is available online.

==> results/csv/2024-07-18_17-55_nrx_large.csv <==
id,NeuralReceiver10,NeuralReceiver20,snr_db
0,0.9921568627450981,0.9962962962962963,-2
1,0.8063492063492064,0.9462962962962963,-1
2,0.47619047619047616,0.7606060606060606,0
3,0.14649122807017545,0.44298245614035087,1
4,0.020533333333333334,0.15029761904761904,2
5,0.0015333333333333334,0.032679738562091505,3
6,0.0,0.0033360021350413663,4
7,0.0,0.00017666666666666666,5
8,0.0,0.0,6

==> results/csv/2024-07-18_17-55_nrx_large_qpsk.csv <==
id,NeuralReceiver10,NeuralReceiver20,snr_db
0,0.9388888888888889,0.9611111111111111,-3
1,0.7304347826086957,0.8121212121212121,-2
2,0.3084848484848485,0.5208333333333334,-1
3,0.07473841554559044,0.17312925170068028,0
4,0.0074,0.03111111111111111,1
5,0.00013333333333333334,0.0025666666666666667,2
6,0.0,6.666666666666667e-05,3
7,0.0,0.0,4
8,0.0,0.0,5
9,0.0,0.0,6
10,0.0,0.0,7

==> results/csv/2024-07-18_17-55_nrx_rt_qpsk.csv <==
id,NeuralReceiver10,BaselineLSlinLMMSE10,BaselineLMMSEKBest10,BaselinePerfCSIKBest10,NeuralReceiver20,BaselineLSlinLMMSE20,BaselineLMMSEKBest20,BaselinePerfCSIKBest20,snr_db
0,0.9407407407407408,0.9980392156862745,0.907608695652174,0.7936507936507936,0.9685185185185186,0.9981481481481481,0.9578544061302682,0.9032258064516129,-3
1,0.7236111111111111,0.9314814814814815,0.5555555555555556,0.4073170731707317,0.8716666666666667,0.9851851851851852,0.7706422018348624,0.5964285714285714,-2
2,0.3054545454545455,0.7083333333333334,0.18666666666666668,0.08933333333333333,0.5964285714285714,0.9166666666666666,0.44563279857397503,0.23212627669452182,-1
3,0.07324561403508772,0.3011904761904762,0.027333333333333334,0.009333333333333334,0.23287037037037037,0.7138888888888889,0.14,0.04566666666666667,0
4,0.007,0.06151960784313725,0.0013333333333333333,0.0006666666666666666,0.04873294346978557,0.40075757575757576,0.026333333333333334,0.003,1
5,0.0,0.005666666666666667,0.0,0.0,0.004733333333333333,0.16633986928104574,0.0016666666666666668,0.0003333333333333333,2
6,0.0,0.0002,0.0,0.0,0.0003,0.034362139917695475,0.0,0.0,3
7,0.0,0.0,0.0,0.0,0.0,0.005066666666666666,0.0,0.0,4
8,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,5
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7

==> results/csv/2024-07-20_17-44_snr_at_bler_vs_nrx_iter_latency_tdl.csv <==
id,snr_at_bler_nrx_large,snr_at_bler_nrx_large_masking,snr_at_bler_nrx_rt,median_latency_a_100,num_nrx_iter
0,3.294695929252075,3.584944511966284,2.9529644042305048,0.61,1
1,3.004832657920084,3.129379606350774,2.9529644042305048,0.96,2
2,2.6344978834387622,2.891963303768835,2.9529644042305048,1.32,3
3,2.5613262048345136,2.6132597275956835,2.9529644042305048,1.67,4
4,2.4730088081392356,2.580404076266284,2.9529644042305048,2.05,5
5,2.393045351325276,2.5302067078695023,2.9529644042305048,2.41,6
6,2.3033900033303354,2.4960195601815482,2.9529644042305048,2.77,7
7,2.28323559373327,2.503409269567936,2.9529644042305048,3.11,8

==> results/csv/2024-07-23_12-50_nrx_large_64qam.csv <==
id,NeuralReceiver20,BaselineLSlinLMMSE20,BaselineLMMSEKBest20,BaselinePerfCSIKBest20,snr_db
0,1.0,1.0,1.0,1.0,-2
1,1.0,1.0,1.0,1.0,-1
2,1.0,1.0,1.0,1.0,0
3,0.9851851851851852,1.0,0.998015873015873,0.9803921568627451,1
4,0.9166666666666666,0.9981481481481481,0.9545454545454546,0.8960573476702509,2
5,0.7111111111111111,0.9666666666666667,0.8060897435897436,0.5880281690140845,3
6,0.39920634920634923,0.8227272727272728,0.46741154562383613,0.2198768689533861,4
7,0.14707602339181286,0.5260416666666666,0.16333333333333333,0.042,5
8,0.030586080586080585,0.18814814814814815,0.023666666666666666,0.004333333333333333,6
9,0.004383333333333334,0.04613259668508287,0.0016666666666666668,0.0,7
10,0.00038333333333333334,0.005733333333333333,0.0,0.0,8
11,0.0,0.0004,0.0,0.0,9

==> results/csv/2024-07-23_12-50_nrx_large_var_mcs_64qam_masking.csv <==
id,NeuralReceiver20,NeuralReceiver21,NeuralReceiver22,BaselineLSlinLMMSE22,BaselineLSlinLMMSE20,BaselineLMMSEKBest20,BaselinePerfCSIKBest20,BaselineLSlinLMMSE21,BaselineLMMSEKBest21,BaselinePerfCSIKBest21,BaselineLMMSEKBest22,BaselinePerfCSIKBest22,snr_db
0,0.9722222222222222,1.0,1.0,1.0,0.9981481481481481,0.9564393939393939,0.8865248226950354,1.0,1.0,1.0,1.0,1.0,-3
1,0.875,0.9981481481481481,1.0,1.0,0.9851851851851852,0.7418879056047197,0.5988095238095238,1.0,0.9920634920634921,0.9803921568627451,1.0,1.0,-2
2,0.5855555555555556,0.9685185185185186,1.0,1.0,0.9166666666666666,0.41133004926108374,0.2340823970037453,1.0,0.9564393939393939,0.9094202898550725,1.0,1.0,-1
3,0.22702702702702704,0.8227272727272728,1.0,1.0,0.7138888888888889,0.13266666666666665,0.042666666666666665,0.9907407407407407,0.8012820512820513,0.6139705882352942,1.0,0.998015873015873,0
4,0.04230118443316413,0.49607843137254903,0.9833333333333333,0.9981481481481481,0.40075757575757576,0.025333333333333333,0.004666666666666667,0.9296296296296296,0.5515350877192983,0.2853881278538813,0.996031746031746,0.996031746031746,1
5,0.0043,0.22017543859649122,0.9083333333333333,0.9981481481481481,0.16633986928104574,0.0016666666666666668,0.0,0.7333333333333333,0.228310502283105,0.07133333333333333,0.9748062015503876,0.8960573476702509,2
6,0.0002,0.04664804469273743,0.7305555555555555,0.9481481481481482,0.034362139917695475,0.0003333333333333333,0.0,0.41349206349206347,0.06566666666666666,0.009,0.8155339805825242,0.6082725060827251,3
7,0.0,0.005266666666666667,0.3856060606060606,0.8196969696969697,0.005066666666666666,0.0,0.0,0.13102564102564102,0.008666666666666666,0.0,0.5208333333333334,0.22583559168925021,4
8,0.0,0.00036666666666666667,0.14678362573099416,0.4950980392156863,0.0005,0.0,0.0,0.022281639928698752,0.0013333333333333333,0.0,0.228310502283105,0.043333333333333335,5
9,0.0,0.0,0.03575498575498576,0.18851851851851853,0.0,0.0,0.0,0.0025,0.0006666666666666666,0.0,0.075,0.0023333333333333335,6
10,0.0,0.0,0.0056,0.04435626102292769,0.0,0.0,0.0,0.0001,0.0,0.0,0.020666666666666667,0.0003333333333333333,7
11,0.0,0.0,0.0005333333333333334,0.005933333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0036666666666666666,0.0,8
12,0.0,0.0,0.0,0.00036666666666666667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9

==> results/csv/2024-07-23_12-50_nrx_rt.csv <==
id,NeuralReceiver10,BaselineLSlinLMMSE10,BaselineLMMSEKBest10,BaselinePerfCSIKBest10,NeuralReceiver20,BaselineLSlinLMMSE20,BaselineLMMSEKBest20,BaselinePerfCSIKBest20,snr_db
0,0.9921568627450981,1.0,0.984313725490196,0.943502824858757,0.9981481481481481,1.0,1.0,0.9862745098039216,-2
1,0.875,0.996078431372549,0.7952380952380952,0.7181688125894135,0.9814814814814815,1.0,0.9526515151515151,0.8807017543859649,-1
2,0.5964285714285714,0.9,0.4065040650406504,0.302536231884058,0.9083333333333333,0.9907407407407407,0.813915857605178,0.6666666666666666,0
3,0.2032520325203252,0.6487179487179487,0.11828720132481665,0.0529436679373147,0.6653846153846154,0.9277777777777778,0.5262054507337526,0.2844141069397042,1
4,0.03380662609871535,0.1976470588235294,0.013733333333333334,0.0044,0.325,0.7277777777777777,0.1984126984126984,0.06704210244033253,2
5,0.002533333333333333,0.027188689505165852,0.0008666666666666666,6.666666666666667e-05,0.09363295880149813,0.3886363636363636,0.04019938896928767,0.007233333333333333,3
6,0.0,0.00174,0.0,0.0,0.015966666666666667,0.1371584699453552,0.004333333333333333,0.0004333333333333333,4
7,0.0,3.3333333333333335e-05,0.0,0.0,0.0014,0.025176233635448138,6.666666666666667e-05,0.0,5
8,0.0,0.0,0.0,0.0,0.00016666666666666666,0.002604980723142649,0.0,0.0,6
9,0.0,0.0,0.0,0.0,0.0,0.00014,0.0,0.0,7

==> results/csv/2024-07-23_12-52_nrx_site_specific_baseline.csv <==
id,NeuralReceiver10,BaselineLSlinLMMSE10,NeuralReceiver20,BaselineLSlinLMMSE20,BaselineLMMSEKBest10,BaselinePerfCSIKBest10,BaselineLMMSEKBest20,BaselinePerfCSIKBest20,snr_db
0,0.7511860174781523,1.0,0.9962046204620462,1.0,0.726,0.665,0.9968333333333333,0.9895,-3
1,0.574904214559387,0.7860130718954248,0.9766990291262136,0.9957095709570957,0.5436666666666666,0.508,0.9721666666666666,0.959,-2
2,0.44397634885439763,0.5954365079365079,0.9474842767295597,0.9830065359477124,0.4093333333333333,0.38,0.9315,0.8943333333333333,-1
3,0.29895366218236175,0.45404383975812546,0.8871681415929203,0.9585714285714285,0.2783333333333333,0.215,0.8616666666666667,0.7888333333333334,0
4,0.17083333333333334,0.3016566265060241,0.7965608465608466,0.9125757575757576,0.149,0.13966666666666666,0.7476666666666667,0.6618333333333334,1
5,0.1114,0.17726666666666666,0.6957175925925926,0.8477401129943503,0.10633333333333334,0.09,0.6093333333333333,0.529,2
6,0.07636666666666667,0.11693333333333333,0.5757662835249042,0.744320987654321,0.07666666666666666,0.07233333333333333,0.49633333333333335,0.3755,3
7,0.06116666666666667,0.07756666666666667,0.4740916271721959,0.6440170940170941,0.05366666666666667,0.047,0.37616666666666665,0.2835,4
8,0.052,0.062033333333333336,0.38212468193384225,0.5340425531914894,0.04766666666666667,0.05266666666666667,0.2685,0.18833333333333332,5
9,0.04513333333333333,0.0516,0.31066252587991716,0.4465029761904762,0.04466666666666667,0.03833333333333333,0.19833333333333333,0.12916666666666668,6
10,0.03573333333333333,0.045,0.24842845326716295,0.3636969696969697,0.041,0.03133333333333333,0.14166666666666666,0.0945,7
11,0.034666666666666665,0.0412,0.19887342611000663,0.2857619047619048,0.03166666666666667,0.029666666666666668,0.09283333333333334,0.06483333333333334,8
12,0.0287,0.034866666666666664,0.1606206527554842,0.2298165137614679,0.026,0.02666666666666667,0.06766666666666667,0.04766666666666667,9
13,0.025433333333333332,0.028266666666666666,0.13091503267973856,0.18518176216882318,0.028333333333333332,0.02033333333333333,0.053,0.036166666666666666,10
14,0.021233333333333333,0.025166666666666667,0.105649419218585,0.15251524390243903,0.018333333333333333,0.023,0.041166666666666664,0.029833333333333333,11
15,0.014966666666666666,0.022966666666666666,0.0853,0.122993447993448,0.013333333333333334,0.012333333333333333,0.031166666666666665,0.014666666666666666,12
16,0.0033333333333333335,0.016066666666666667,0.06848333333333333,0.0954,0.006333333333333333,0.0,0.0205,0.0035,13
17,0.00016666666666666666,0.0055,0.05341666666666667,0.07838333333333333,0.0003333333333333333,0.0,0.006166666666666667,0.0008333333333333334,14
18,0.0,0.00013333333333333334,0.03525,0.058133333333333335,0.0,0.0,0.0011666666666666668,0.0,15

==> results/csv/2024-07-23_12-52_nrx_site_specific_baseline_large.csv <==
id,NeuralReceiver10,NeuralReceiver20,snr_db
0,0.6866666666666666,0.9905940594059406,-3
1,0.5385416666666667,0.9585714285714285,-2
2,0.3930232558139535,0.9095454545454545,-1
3,0.2635416666666667,0.8161246612466124,0
4,0.14061624649859944,0.6988425925925926,1
5,0.09244935543278085,0.583139534883721,2
6,0.06561679790026247,0.4571537290715373,3
7,0.057701149425287354,0.35011655011655013,4
8,0.04970238095238095,0.27003593890386346,5
9,0.04420866489832007,0.2110407876230661,6
10,0.03646973012399708,0.16018666666666667,7
11,0.031466666666666664,0.12864181662382176,8
12,0.0288,0.09801666666666667,9
13,0.022466666666666666,0.07928333333333333,10
14,0.018466666666666666,0.062283333333333336,11
15,0.010533333333333334,0.05076666666666667,12
16,0.0008666666666666666,0.03493333333333333,13
17,0.0,0.01925,14
18,0.0,0.014483333333333334,15

==> results/csv/2024-07-23_12-52_nrx_site_specific_large.csv <==
id,NeuralReceiver20,snr_db
0,0.9919141914191419,-3
1,0.9611111111111111,-2
2,0.9118181818181819,-1
3,0.8195121951219512,0
4,0.6975694444444445,1
5,0.5780651340996169,2
6,0.4493273542600897,3
7,0.33954802259887007,4
8,0.2614447345517842,5
9,0.19358478401031592,6
10,0.1466275659824047,7
11,0.11065634218289086,8
12,0.08491666666666667,9
13,0.06308333333333334,10
14,0.051133333333333336,11
15,0.038266666666666664,12
16,0.026016666666666667,13
17,0.010516666666666667,14
18,0.006,15
19,0.004383333333333334,16
20,0.004016666666666667,17
21,0.00325,18
22,0.0025166666666666666,19
23,0.0024666666666666665,20

==> results/csv/2024-07-25_08-28_nrx_site_specific.csv <==
id,NeuralReceiver10,NeuralReceiver20,snr_db
0,0.7541353383458647,0.9953795379537954,-3
1,0.5800966183574879,0.9771844660194174,-2
2,0.4461766889383816,0.9406542056074766,-1
3,0.3009022556390977,0.8807017543859649,0
4,0.17043333333333333,0.7876640419947507,1
5,0.11176666666666667,0.6782657657657658,2
6,0.0763,0.5561111111111111,3
7,0.06093333333333333,0.4419236417033774,4
8,0.0519,0.3510526315789474,5
9,0.0451,0.2752747252747253,6
10,0.035333333333333335,0.21420413990007137,7
11,0.034633333333333335,0.16764377442769401,8
12,0.028833333333333332,0.13153745072273323,9
13,0.025833333333333333,0.10303810504634398,10
14,0.021566666666666668,0.08396666666666666,11
15,0.015833333333333335,0.06608333333333333,12
16,0.006266666666666667,0.05266666666666667,13
17,0.0002,0.03925,14
18,0.0,0.030033333333333332,15
19,0.0,0.02445,16
20,0.0,0.015516666666666666,17
21,0.0,0.011383333333333334,18
22,0.0,0.009283333333333333,19
23,0.0,0.007066666666666666,20

==> results/csv/2024-07-25_08-28_nrx_site_specific_100k.csv <==
id,NeuralReceiver10,NeuralReceiver20,snr_db
0,0.7232250300842359,0.9935643564356436,-3
1,0.563943661971831,0.9718446601941747,-2
2,0.43463485177151123,0.9339506172839506,-1
3,0.28173708920187795,0.8633620689655173,0
4,0.15973333333333334,0.7647582697201017,1
5,0.10583333333333333,0.6502164502164502,2
6,0.07353333333333334,0.5201208981001727,3
7,0.058833333333333335,0.4052631578947368,4
8,0.050333333333333334,0.3092078189300412,5
9,0.044533333333333334,0.2343871975019516,6
10,0.034833333333333334,0.1784313725490196,7
11,0.0342,0.13095549738219894,8
12,0.028466666666666668,0.10023380093520375,9
13,0.025133333333333334,0.07858333333333334,10
14,0.0211,0.06171666666666667,11
15,0.015333333333333332,0.04985,12
16,0.007333333333333333,0.038283333333333336,13
17,0.0001,0.030966666666666667,14
18,0.0,0.024833333333333332,15
19,0.0,0.020883333333333334,16
20,0.0,0.016933333333333335,17
21,0.0,0.015666666666666666,18
22,0.0,0.014516666666666667,19
23,0.0,0.013033333333333333,20

==> results/csv/2024-07-25_08-37_site_specific_snr_at_bler_vs_num_ft_iter.csv <==
id,num_ft_iter,nrx_baseline,nrx_100samples,nrx_200samples,nrx_1000samples,nrx_10000samples,nrx_baseline_umi,nrx_100samples_umi,nrx_200samples_umi,nrx_1000samples_umi,nrx_10000samples_umi
0,100,11.306189509700317,11.362432400119868,10.975285785481908,10.782870723579355,10.716728138742502,8.065381613535585,8.504708533110588,8.33315280697779,8.296728225219447,8.277167424071614
1,300,11.306189509700317,11.130797370247803,10.658832528461454,10.575302050557012,10.480334090344774,8.065381613535585,8.71017907955825,8.522820190511757,8.520319243657204,8.44248736386151
2,1000,11.306189509700317,11.366916130603501,10.440240777118978,10.226270711510834,9.978359599558143,8.065381613535585,10.157948387523788,9.299937844188422,9.049131840175516,8.830014258340844
3,3100,11.306189509700317,13.109718639856197,10.646982489832324,10.00205425797666,9.889742707335056,8.065381613535585,inf,12.08926917397862,10.137978936347766,9.885895927197216
4,10000,11.306189509700317,inf,11.257606398997826,9.614260317196125,9.632308921496074,8.065381613535585,inf,inf,14.256745371218422,11.531400089997106
5,31600,11.306189509700317,inf,15.33628349090377,9.365117271455668,9.061121958066952,8.065381613535585,inf,inf,inf,inf
6,100000,11.306189509700317,inf,inf,9.058584094349227,8.724287568253398,8.065381613535585,inf,inf,inf,inf

==> results/csv/2024-08-20_13-40_nrx_rt_var_mcs.csv <==
id,NeuralReceiver10,NeuralReceiver11,NeuralReceiver20,NeuralReceiver21,snr_db
0,0.9444444444444444,1.0,0.9722222222222222,1.0,-3
1,0.7376811594202899,0.9921568627450981,0.895,1.0,-2
2,0.3333333333333333,0.8894736842105263,0.6095238095238096,0.9851851851851852,-1
3,0.08015873015873017,0.5494623655913978,0.2777777777777778,0.9083333333333333,0
4,0.007933333333333334,0.18726591760299627,0.06448717948717948,0.6820512820512821,1
5,6.666666666666667e-05,0.03166666666666667,0.008733333333333333,0.32051282051282054,2
6,0.0,0.0028666666666666667,0.0005666666666666667,0.10654008438818566,3
7,0.0,0.0,0.0,0.018886380737396537,4
8,0.0,0.0,0.0,0.002,5
9,0.0,0.0,0.0,6.666666666666667e-05,6
10,0.0,0.0,0.0,0.0,7

